Toward Low-Burden Image-Based Dietary Assessment Through Human-AI Collaborative Correction

Image-based dietary assessment can automate initial food logging, but meal photographs often leave food identity, hidden ingredients, preparation, and portion uncertain, making correction a recurring part of use. We introduce Human-AI Collaborative Correction, which reframes correction as communicate intent $\rightarrow$ regenerate $\rightarrow$ verify: users express what should change through text, voice, or guided clarification, the AI regenerates the linked dietary record, and users verify the result. In a within-participant study with 30 participants, compared with conventional Manual Search-and-Edit Correction, collaborative correction was associated with lower workload (Raw TLX: 35.83 vs. 55.00; p < .001), 21.0% lower recorded usage time, 51.1% fewer recorded clicks, and more favorable user-experience ratings; 90.0% preferred it overall. An exploratory nutrient analysis also found lower energy MAE. These findings support intent-driven regeneration as a promising interaction pattern for reducing correction burden while preserving user verification and making image-based dietary tracking easier to sustain.

==> citation_audit_metadata.json <==
{
  "retrieved": "2026-09-09",
  "source": "https://api.crossref.org/works/{doi}",
  "note": "Raw publisher deposits; audit report documents retained final-publication metadata and corrections that supersede stale deposits.",
  "records": {
    "suhm2001multimodal": {
      "DOI": "10.1145/371127.371166",
      "type": "journal-article",
      "title": [
        "Multimodal error correction for speech user interfaces"
      ],
      "subtitle": [],
      "container-title": [
        "ACM Transactions on Computer-Human Interaction"
      ],
      "volume": "8",
      "issue": "1",
      "page": "60-98",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2001,
            3
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2001,
            3
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2001,
            3
          ]
        ]
      },
      "authors": [
        {
          "given": "Bernhard",
          "family": "Suhm"
        },
        {
          "given": "Brad",
          "family": "Myers"
        },
        {
          "given": "Alex",
          "family": "Waibel"
        }
      ]
    },
    "efron1993bootstrap": {
      "DOI": "10.1201/9780429246593",
      "type": "book",
      "title": [
        "An Introduction to the Bootstrap"
      ],
      "subtitle": [],
      "container-title": [],
      "volume": null,
      "issue": null,
      "page": null,
      "article-number": null,
      "published": {
        "date-parts": [
          [
            1994,
            5,
            15
          ]
        ]
      },
      "published-print": null,
      "published-online": {
        "date-parts": [
          [
            1994,
            5,
            15
          ]
        ]
      },
      "authors": [
        {
          "given": "Bradley",
          "family": "Efron"
        },
        {
          "given": "R.J.",
          "family": "Tibshirani"
        }
      ]
    },
    "bansal2021whole": {
      "DOI": "10.1145/3411764.3445717",
      "type": "proceedings-article",
      "title": [
        "Does the Whole Exceed its Parts? The Effect of AI Explanations on Complementary Team Performance"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the 2021 CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-16",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2021,
            5,
            6
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2021,
            5,
            6
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2021,
            5,
            7
          ]
        ]
      },
      "authors": [
        {
          "given": "Gagan",
          "family": "Bansal"
        },
        {
          "given": "Tongshuang",
          "family": "Wu"
        },
        {
          "given": "Joyce",
          "family": "Zhou"
        },
        {
          "given": "Raymond",
          "family": "Fok"
        },
        {
          "given": "Besmira",
          "family": "Nushi"
        },
        {
          "given": "Ece",
          "family": "Kamar"
        },
        {
          "given": "Marco Tulio",
          "family": "Ribeiro"
        },
        {
          "given": "Daniel",
          "family": "Weld"
        }
      ]
    },
    "subramonyam2024gulf": {
      "DOI": "10.1145/3613904.3642754",
      "type": "proceedings-article",
      "title": [
        "Bridging the Gulf of Envisioning: Cognitive Challenges in Prompt Based Interactions with LLMs"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-19",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "authors": [
        {
          "given": "Hari",
          "family": "Subramonyam"
        },
        {
          "given": "Roy",
          "family": "Pea"
        },
        {
          "given": "Christopher",
          "family": "Pondoc"
        },
        {
          "given": "Maneesh",
          "family": "Agrawala"
        },
        {
          "given": "Colleen",
          "family": "Seifert"
        }
      ]
    },
    "leesee2004trust": {
      "DOI": "10.1518/hfes.46.1.50_30392",
      "type": "journal-article",
      "title": [
        "Trust in Automation: Designing for Appropriate Reliance"
      ],
      "subtitle": [],
      "container-title": [
        "Human Factors: The Journal of the Human Factors and Ergonomics Society"
      ],
      "volume": "46",
      "issue": "1",
      "page": "50-80",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2004,
            1,
            1
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2004,
            1,
            1
          ]
        ]
      },
      "published-online": null,
      "authors": [
        {
          "given": "J. D.",
          "family": "Lee"
        },
        {
          "given": "K. A.",
          "family": "See"
        }
      ]
    },
    "wang2024dataformulator": {
      "DOI": "10.1109/tvcg.2023.3326585",
      "type": "journal-article",
      "title": [
        "Data Formulator: AI-powered Concept-driven Visualization Authoring"
      ],
      "subtitle": [],
      "container-title": [
        "IEEE Transactions on Visualization and Computer Graphics"
      ],
      "volume": null,
      "issue": null,
      "page": "1-11",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2023
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2023
          ]
        ]
      },
      "published-online": null,
      "authors": [
        {
          "given": "Chenglong",
          "family": "Wang"
        },
        {
          "given": "John",
          "family": "Thompson"
        },
        {
          "given": "Bongshin",
          "family": "Lee"
        }
      ]
    },
    "vaithilingam2024dynavis": {
      "DOI": "10.1145/3613904.3642639",
      "type": "proceedings-article",
      "title": [
        "DynaVis: Dynamically Synthesized UI Widgets for Visualization Editing"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-17",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "authors": [
        {
          "given": "Priyan",
          "family": "Vaithilingam"
        },
        {
          "given": "Elena L.",
          "family": "Glassman"
        },
        {
          "given": "Jeevana Priya",
          "family": "Inala"
        },
        {
          "given": "Chenglong",
          "family": "Wang"
        }
      ]
    },
    "choe2017semiautomated": {
      "DOI": "10.1109/mprv.2017.18",
      "type": "journal-article",
      "title": [
        "Semi-Automated Tracking: A Balanced Approach for Self-Monitoring Applications"
      ],
      "subtitle": [],
      "container-title": [
        "IEEE Pervasive Computing"
      ],
      "volume": "16",
      "issue": "1",
      "page": "74-84",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2017,
            1
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2017,
            1
          ]
        ]
      },
      "published-online": null,
      "authors": [
        {
          "given": "Eun Kyoung",
          "family": "Choe"
        },
        {
          "given": "Saeed",
          "family": "Abdullah"
        },
        {
          "given": "Mashfiqui",
          "family": "Rabbi"
        },
        {
          "given": "Edison",
          "family": "Thomaz"
        },
        {
          "given": "Daniel A.",
          "family": "Epstein"
        },
        {
          "given": "Felicia",
          "family": "Cordeiro"
        },
        {
          "given": "Matthew",
          "family": "Kay"
        },
        {
          "given": "Gregory D.",
          "family": "Abowd"
        },
        {
          "given": "Tanzeem",
          "family": "Choudhury"
        },
        {
          "given": "James",
          "family": "Fogarty"
        },
        {
          "given": "Bongshin",
          "family": "Lee"
        },
        {
          "given": "Mark",
          "family": "Matthews"
        },
        {
          "given": "Julie A.",
          "family": "Kientz"
        }
      ]
    },
    "hart2006tlx": {
      "DOI": "10.1177/154193120605000909",
      "type": "journal-article",
      "title": [
        "Nasa-Task Load Index (NASA-TLX); 20 Years Later"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the Human Factors and Ergonomics Society Annual Meeting"
      ],
      "volume": "50",
      "issue": "9",
      "page": "904-908",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2006,
            10
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2006,
            10
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2006,
            10,
            1
          ]
        ]
      },
      "authors": [
        {
          "given": "Sandra G.",
          "family": "Hart"
        }
      ]
    },
    "kerby2014difference": {
      "DOI": "10.2466/11.it.3.1",
      "type": "journal-article",
      "title": [
        "The Simple Difference Formula: An Approach to Teaching Nonparametric Correlation"
      ],
      "subtitle": [],
      "container-title": [
        "Comprehensive Psychology"
      ],
      "volume": "3",
      "issue": null,
      "page": "11.IT.3.1",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2014,
            1
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2014,
            1
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2014,
            2,
            14
          ]
        ]
      },
      "authors": [
        {
          "given": "Dave S.",
          "family": "Kerby"
        }
      ]
    },
    "masson2024directgpt": {
      "DOI": "10.1145/3613904.3642462",
      "type": "proceedings-article",
      "title": [
        "DirectGPT: A Direct Manipulation Interface to Interact with Large Language Models"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-16",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "authors": [
        {
          "given": "Damien",
          "family": "Masson"
        },
        {
          "given": "Sylvain",
          "family": "Malacria"
        },
        {
          "given": "Géry",
          "family": "Casiez"
        },
        {
          "given": "Daniel",
          "family": "Vogel"
        }
      ]
    },
    "chen2025diabot": {
      "DOI": "10.1016/j.ajcnut.2025.10.013",
      "type": "journal-article",
      "title": [
        "Customized multimodal Diabot-GPT-4o enhances accuracy of image-based dietary assessments in dietetic trainees in Taiwan: validation against weighed food records"
      ],
      "subtitle": [],
      "container-title": [
        "The American Journal of Clinical Nutrition"
      ],
      "volume": "122",
      "issue": "6",
      "page": "1836-1849",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2025,
            12
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2025,
            12
          ]
        ]
      },
      "published-online": null,
      "authors": [
        {
          "given": "Yu Jie",
          "family": "Chen"
        },
        {
          "given": "Chun-Chao",
          "family": "Chang"
        },
        {
          "given": "Yen Nhi",
          "family": "Hoang"
        },
        {
          "given": "Annie W",
          "family": "Lin"
        },
        {
          "given": "Wen-Ling",
          "family": "Lin"
        },
        {
          "given": "Cheng-Yu",
          "family": "Lin"
        },
        {
          "given": "Ellyn",
          "family": "Patricia"
        },
        {
          "given": "Janice Clarisa",
          "family": "Tissadharma"
        },
        {
          "given": "Jovan",
          "family": "Kuanca"
        },
        {
          "given": "Natasya",
          "family": "Nobelta"
        },
        {
          "given": "Kimberly Alecia",
          "family": "Theo"
        },
        {
          "given": "Dang Khanh Ngan",
          "family": "Ho"
        },
        {
          "given": "Pin-Hui",
          "family": "Wei"
        },
        {
          "given": "Jung-Su",
          "family": "Chang"
        }
      ]
    },
    "chung2024diaries": {
      "DOI": "10.1371/journal.pdig.0000665",
      "type": "journal-article",
      "title": [
        "Opportunities to design better computer vison-assisted food diaries to support individuals and experts in dietary assessment: An observation and interview study with nutrition experts"
      ],
      "subtitle": [],
      "container-title": [
        "PLOS Digital Health"
      ],
      "volume": "3",
      "issue": "11",
      "page": "e0000665",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2024,
            11,
            27
          ]
        ]
      },
      "published-print": null,
      "published-online": {
        "date-parts": [
          [
            2024,
            11,
            27
          ]
        ]
      },
      "authors": [
        {
          "given": "Chia-Fang",
          "family": "Chung"
        },
        {
          "given": "Pei-Ni",
          "family": "Chiang"
        },
        {
          "given": "Connie Ann",
          "family": "Tan"
        },
        {
          "given": "Chien-Chun",
          "family": "Wu"
        },
        {
          "given": "Haley",
          "family": "Schmidt"
        },
        {
          "given": "Aric",
          "family": "Kotarski"
        },
        {
          "given": "David",
          "family": "Guise"
        }
      ]
    },
    "wilson1927inference": {
      "DOI": "10.1080/01621459.1927.10502953",
      "type": "journal-article",
      "title": [
        "Probable Inference, the Law of Succession, and Statistical Inference"
      ],
      "subtitle": [],
      "container-title": [
        "Journal of the American Statistical Association"
      ],
      "volume": "22",
      "issue": "158",
      "page": "209-212",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            1927,
            6
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            1927,
            6
          ]
        ]
      },
      "published-online": null,
      "authors": [
        {
          "given": "Edwin B.",
          "family": "Wilson"
        }
      ]
    },
    "evenepoel2020myfitnesspal": {
      "DOI": "10.2196/18237",
      "type": "journal-article",
      "title": [
        "Accuracy of Nutrient Calculations Using the Consumer-Focused Online App MyFitnessPal: Validation Study"
      ],
      "subtitle": [],
      "container-title": [
        "Journal of Medical Internet Research"
      ],
      "volume": "22",
      "issue": "10",
      "page": "e18237",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2020,
            10,
            21
          ]
        ]
      },
      "published-print": null,
      "published-online": {
        "date-parts": [
          [
            2020,
            10,
            21
          ]
        ]
      },
      "authors": [
        {
          "given": "Charlotte",
          "family": "Evenepoel"
        },
        {
          "given": "Egbert",
          "family": "Clevers"
        },
        {
          "given": "Lise",
          "family": "Deroover"
        },
        {
          "given": "Wendy",
          "family": "Van Loo"
        },
        {
          "given": "Christophe",
          "family": "Matthys"
        },
        {
          "given": "Kristin",
          "family": "Verbeke"
        }
      ]
    },
    "amershi2019guidelines": {
      "DOI": "10.1145/3290605.3300233",
      "type": "proceedings-article",
      "title": [
        "Guidelines for Human-AI Interaction"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the 2019 CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-13",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2019,
            5,
            2
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2019,
            5,
            2
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2019,
            5,
            2
          ]
        ]
      },
      "authors": [
        {
          "given": "Saleema",
          "family": "Amershi"
        },
        {
          "given": "Dan",
          "family": "Weld"
        },
        {
          "given": "Mihaela",
          "family": "Vorvoreanu"
        },
        {
          "given": "Adam",
          "family": "Fourney"
        },
        {
          "given": "Besmira",
          "family": "Nushi"
        },
        {
          "given": "Penny",
          "family": "Collisson"
        },
        {
          "given": "Jina",
          "family": "Suh"
        },
        {
          "given": "Shamsi",
          "family": "Iqbal"
        },
        {
          "given": "Paul N.",
          "family": "Bennett"
        },
        {
          "given": "Kori",
          "family": "Inkpen"
        },
        {
          "given": "Jaime",
          "family": "Teevan"
        },
        {
          "given": "Ruth",
          "family": "Kikin-Gil"
        },
        {
          "given": "Eric",
          "family": "Horvitz"
        }
      ]
    },
    "thames2021nutrition5k": {
      "DOI": "10.1109/cvpr46437.2021.00879",
      "type": "proceedings-article",
      "title": [
        "Nutrition5k: Towards Automatic Nutritional Understanding of Generic Food"
      ],
      "subtitle": [],
      "container-title": [
        "2021 IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)"
      ],
      "volume": null,
      "issue": null,
      "page": "8899-8907",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2021,
            6
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2021,
            6
          ]
        ]
      },
      "published-online": null,
      "authors": [
        {
          "given": "Quin",
          "family": "Thames"
        },
        {
          "given": "Arjun",
          "family": "Karpur"
        },
        {
          "given": "Wade",
          "family": "Norris"
        },
        {
          "given": "Fangting",
          "family": "Xia"
        },
        {
          "given": "Liviu",
          "family": "Panait"
        },
        {
          "given": "Tobias",
          "family": "Weyand"
        },
        {
          "given": "Jack",
          "family": "Sim"
        }
      ]
    },
    "kim2010mobileui": {
      "DOI": "10.1145/1899475.1899488",
      "type": "proceedings-article",
      "title": [
        "Development of a mobile user interface for image-based dietary assessment"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the 9th International Conference on Mobile and Ubiquitous Multimedia"
      ],
      "volume": null,
      "issue": null,
      "page": "1-7",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2010,
            12
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2010,
            12
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2010,
            12
          ]
        ]
      },
      "authors": [
        {
          "given": "SungYe",
          "family": "Kim"
        },
        {
          "given": "TusaRebecca",
          "family": "Schap"
        },
        {
          "given": "Marc",
          "family": "Bosch"
        },
        {
          "given": "Ross",
          "family": "Maciejewski"
        },
        {
          "given": "Edward J.",
          "family": "Delp"
        },
        {
          "given": "David S.",
          "family": "Ebert"
        },
        {
          "given": "Carol J.",
          "family": "Boushey"
        }
      ]
    },
    "cordeiro2015rethinking": {
      "DOI": "10.1145/2702123.2702154",
      "type": "proceedings-article",
      "title": [
        "Rethinking the Mobile Food Journal"
      ],
      "subtitle": [
        "Exploring Opportunities for Lightweight Photo-Based Capture"
      ],
      "container-title": [
        "Proceedings of the 33rd Annual ACM Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "3207-3216",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2015,
            4,
            18
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2015,
            4,
            18
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2015,
            4,
            18
          ]
        ]
      },
      "authors": [
        {
          "given": "Felicia",
          "family": "Cordeiro"
        },
        {
          "given": "Elizabeth",
          "family": "Bales"
        },
        {
          "given": "Erin",
          "family": "Cherry"
        },
        {
          "given": "James",
          "family": "Fogarty"
        }
      ]
    },
    "cordeiro2015barriers": {
      "DOI": "10.1145/2702123.2702155",
      "type": "proceedings-article",
      "title": [
        "Barriers and Negative Nudges"
      ],
      "subtitle": [
        "Exploring Challenges in Food Journaling"
      ],
      "container-title": [
        "Proceedings of the 33rd Annual ACM Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1159-1162",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2015,
            4,
            18
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2015,
            4,
            18
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2015,
            4,
            18
          ]
        ]
      },
      "authors": [
        {
          "given": "Felicia",
          "family": "Cordeiro"
        },
        {
          "given": "Daniel A.",
          "family": "Epstein"
        },
        {
          "given": "Edison",
          "family": "Thomaz"
        },
        {
          "given": "Elizabeth",
          "family": "Bales"
        },
        {
          "given": "Arvind K.",
          "family": "Jagannathan"
        },
        {
          "given": "Gregory D.",
          "family": "Abowd"
        },
        {
          "given": "James",
          "family": "Fogarty"
        }
      ]
    },
    "li2010stagebased": {
      "DOI": "10.1145/1753326.1753409",
      "type": "proceedings-article",
      "title": [
        "A stage-based model of personal informatics systems"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the SIGCHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "557-566",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2010,
            4,
            10
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2010,
            4,
            10
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2010,
            4,
            10
          ]
        ]
      },
      "authors": [
        {
          "given": "Ian",
          "family": "Li"
        },
        {
          "given": "Anind",
          "family": "Dey"
        },
        {
          "given": "Jodi",
          "family": "Forlizzi"
        }
      ]
    },
    "noronha2011platemate": {
      "DOI": "10.1145/2047196.2047198",
      "type": "proceedings-article",
      "title": [
        "Platemate"
      ],
      "subtitle": [
        "crowdsourcing nutritional analysis from food photographs"
      ],
      "container-title": [
        "Proceedings of the 24th annual ACM symposium on User interface software and technology"
      ],
      "volume": null,
      "issue": null,
      "page": "1-12",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2011,
            10,
            16
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2011,
            10,
            16
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2011,
            10,
            16
          ]
        ]
      },
      "authors": [
        {
          "given": "Jon",
          "family": "Noronha"
        },
        {
          "given": "Eric",
          "family": "Hysen"
        },
        {
          "given": "Haoqi",
          "family": "Zhang"
        },
        {
          "given": "Krzysztof Z.",
          "family": "Gajos"
        }
      ]
    },
    "hutchins1985direct": {
      "DOI": "10.1207/s15327051hci0104_2",
      "type": "journal-article",
      "title": [
        "Direct Manipulation Interfaces"
      ],
      "subtitle": [],
      "container-title": [
        "Human–Computer Interaction"
      ],
      "volume": "1",
      "issue": "4",
      "page": "311-338",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            1985,
            12
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            1985,
            12
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2009,
            11,
            11
          ]
        ]
      },
      "authors": [
        {
          "given": "Edwin L.",
          "family": "Hutchins"
        },
        {
          "given": "James D.",
          "family": "Hollan"
        },
        {
          "given": "Donald A.",
          "family": "Norman"
        }
      ]
    },
    "hart1988nasatlx": {
      "DOI": "10.1016/s0166-4115(08)62386-9",
      "type": "book-chapter",
      "title": [
        "Development of NASA-TLX (Task Load Index): Results of Empirical and Theoretical Research"
      ],
      "subtitle": [],
      "container-title": [
        "Advances in Psychology",
        "Human Mental Workload"
      ],
      "volume": null,
      "issue": null,
      "page": "139-183",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            1988
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            1988
          ]
        ]
      },
      "published-online": null,
      "authors": []
    },
    "silva2025foodytalk": {
      "DOI": "10.1145/3706598.3713875",
      "type": "proceedings-article",
      "title": [
        "Foody Talk: Exploring Opportunities for Conversational Food Journaling"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the 2025 CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-19",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2025,
            4,
            25
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2025,
            4,
            26
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2025,
            4,
            25
          ]
        ]
      },
      "authors": [
        {
          "given": "Lucas M.",
          "family": "Silva"
        },
        {
          "given": "Xi",
          "family": "Lu"
        },
        {
          "given": "Emily X.",
          "family": "Liang"
        },
        {
          "given": "Daniel A.",
          "family": "Epstein"
        }
      ]
    },
    "fridolfsson2025performance": {
      "DOI": "10.1016/j.cdnut.2025.107556",
      "type": "journal-article",
      "title": [
        "Performance Evaluation of 3 Large Language Models for Nutritional Content Estimation from Food Images"
      ],
      "subtitle": [],
      "container-title": [
        "Current Developments in Nutrition"
      ],
      "volume": "9",
      "issue": "10",
      "page": "107556",
      "article-number": "107556",
      "published": {
        "date-parts": [
          [
            2025,
            10
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2025,
            10
          ]
        ]
      },
      "published-online": null,
      "authors": [
        {
          "given": "Jonatan",
          "family": "Fridolfsson"
        },
        {
          "given": "Emma",
          "family": "Sjöberg"
        },
        {
          "given": "Meri",
          "family": "Thiwång"
        },
        {
          "given": "Stefan",
          "family": "Pettersson"
        }
      ]
    },
    "wilcoxon1945ranking": {
      "DOI": "10.2307/3001968",
      "type": "journal-article",
      "title": [
        "Individual Comparisons by Ranking Methods"
      ],
      "subtitle": [],
      "container-title": [
        "Biometrics Bulletin"
      ],
      "volume": "1",
      "issue": "6",
      "page": "80",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            1945,
            12
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            1945,
            12
          ]
        ]
      },
      "published-online": null,
      "authors": [
        {
          "given": "Frank",
          "family": "Wilcoxon"
        }
      ]
    },
    "amershi2014power": {
      "DOI": "10.1609/aimag.v35i4.2513",
      "type": "journal-article",
      "title": [
        "Power to the People: The Role of Humans in Interactive Machine Learning"
      ],
      "subtitle": [],
      "container-title": [
        "AI Magazine"
      ],
      "volume": "35",
      "issue": "4",
      "page": "105-120",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2014,
            12
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2014,
            12
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2014,
            12
          ]
        ]
      },
      "authors": [
        {
          "given": "Saleema",
          "family": "Amershi"
        },
        {
          "given": "Maya",
          "family": "Cakmak"
        },
        {
          "given": "W. Bradley",
          "family": "Knox"
        },
        {
          "given": "Todd",
          "family": "Kulesza"
        }
      ]
    },
    "zamfirescu2023johnny": {
      "DOI": "10.1145/3544548.3581388",
      "type": "proceedings-article",
      "title": [
        "Why Johnny Can’t Prompt: How Non-AI Experts Try (and Fail) to Design LLM Prompts"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the 2023 CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-21",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2023,
            4,
            19
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2023,
            4,
            19
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2023,
            4,
            19
          ]
        ]
      },
      "authors": [
        {
          "given": "J.D.",
          "family": "Zamfirescu-Pereira"
        },
        {
          "given": "Richmond Y.",
          "family": "Wong"
        },
        {
          "given": "Bjoern",
          "family": "Hartmann"
        },
        {
          "given": "Qian",
          "family": "Yang"
        }
      ]
    },
    "larke2023snapme": {
      "DOI": "10.3390/nu15234972",
      "type": "journal-article",
      "title": [
        "Surveying Nutrient Assessment with Photographs of Meals (SNAPMe): A Benchmark Dataset of Food Photos for Dietary Assessment"
      ],
      "subtitle": [],
      "container-title": [
        "Nutrients"
      ],
      "volume": "15",
      "issue": "23",
      "page": "4972",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2023,
            11,
            30
          ]
        ]
      },
      "published-print": null,
      "published-online": {
        "date-parts": [
          [
            2023,
            11,
            30
          ]
        ]
      },
      "authors": [
        {
          "given": "Jules A.",
          "family": "Larke"
        },
        {
          "given": "Elizabeth L.",
          "family": "Chin"
        },
        {
          "given": "Yasmine Y.",
          "family": "Bouzid"
        },
        {
          "given": "Tu",
          "family": "Nguyen"
        },
        {
          "given": "Yael",
          "family": "Vainberg"
        },
        {
          "given": "Dong Hee",
          "family": "Lee"
        },
        {
          "given": "Hamed",
          "family": "Pirsiavash"
        },
        {
          "given": "Jennifer T.",
          "family": "Smilowitz"
        },
        {
          "given": "Danielle G.",
          "family": "Lemay"
        }
      ]
    },
    "wang2024promptcharm": {
      "DOI": "10.1145/3613904.3642803",
      "type": "proceedings-article",
      "title": [
        "PromptCharm: Text-to-Image Generation through Multi-modal Prompting and Refinement"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-21",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "authors": [
        {
          "given": "Zhijie",
          "family": "Wang"
        },
        {
          "given": "Yuheng",
          "family": "Huang"
        },
        {
          "given": "Da",
          "family": "Song"
        },
        {
          "given": "Lei",
          "family": "Ma"
        },
        {
          "given": "Tianyi",
          "family": "Zhang"
        }
      ]
    },
    "bucinca2021trust": {
      "DOI": "10.1145/3449287",
      "type": "journal-article",
      "title": [
        "To Trust or to Think"
      ],
      "subtitle": [
        "Cognitive Forcing Functions Can Reduce Overreliance on AI in AI-assisted Decision-making"
      ],
      "container-title": [
        "Proceedings of the ACM on Human-Computer Interaction"
      ],
      "volume": "5",
      "issue": "CSCW1",
      "page": "1-21",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2021,
            4,
            13
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2021,
            4,
            13
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2021,
            4,
            22
          ]
        ]
      },
      "authors": [
        {
          "given": "Zana",
          "family": "Buçinca"
        },
        {
          "given": "Maja Barbara",
          "family": "Malaya"
        },
        {
          "given": "Krzysztof Z.",
          "family": "Gajos"
        }
      ]
    },
    "horvitz1999mixedinitiative": {
      "DOI": "10.1145/302979.303030",
      "type": "proceedings-article",
      "title": [
        "Principles of mixed-initiative user interfaces"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the SIGCHI conference on Human factors in computing systems the CHI is the limit - CHI '99"
      ],
      "volume": null,
      "issue": null,
      "page": "159-166",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            1999
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            1999
          ]
        ]
      },
      "published-online": null,
      "authors": [
        {
          "given": "Eric",
          "family": "Horvitz"
        }
      ]
    },
    "epstein2015lived": {
      "DOI": "10.1145/2750858.2804250",
      "type": "proceedings-article",
      "title": [
        "A lived informatics model of personal informatics"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the 2015 ACM International Joint Conference on Pervasive and Ubiquitous Computing"
      ],
      "volume": null,
      "issue": null,
      "page": "731-742",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2015,
            9,
            7
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2015,
            9,
            7
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2015,
            9,
            7
          ]
        ]
      },
      "authors": [
        {
          "given": "Daniel A.",
          "family": "Epstein"
        },
        {
          "given": "An",
          "family": "Ping"
        },
        {
          "given": "James",
          "family": "Fogarty"
        },
        {
          "given": "Sean A.",
          "family": "Munson"
        }
      ]
    },
    "wu2022aichains": {
      "DOI": "10.1145/3491102.3517582",
      "type": "proceedings-article",
      "title": [
        "AI Chains: Transparent and Controllable Human-AI Interaction by Chaining Large Language Model Prompts"
      ],
      "subtitle": [],
      "container-title": [
        "CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-22",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2022,
            4,
            29
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2022,
            4,
            29
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2022,
            4,
            29
          ]
        ]
      },
      "authors": [
        {
          "given": "Tongshuang",
          "family": "Wu"
        },
        {
          "given": "Michael",
          "family": "Terry"
        },
        {
          "given": "Carrie Jun",
          "family": "Cai"
        }
      ]
    },
    "kocielnik2019imperfect": {
      "DOI": "10.1145/3290605.3300641",
      "type": "proceedings-article",
      "title": [
        "Will You Accept an Imperfect AI?"
      ],
      "subtitle": [
        "Exploring Designs for Adjusting End-user Expectations of AI Systems"
      ],
      "container-title": [
        "Proceedings of the 2019 CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-14",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2019,
            5,
            2
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2019,
            5,
            2
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2019,
            5,
            2
          ]
        ]
      },
      "authors": [
        {
          "given": "Rafal",
          "family": "Kocielnik"
        },
        {
          "given": "Saleema",
          "family": "Amershi"
        },
        {
          "given": "Paul N.",
          "family": "Bennett"
        }
      ]
    },
    "tankelevitch2024metacognitive": {
      "DOI": "10.1145/3613904.3642902",
      "type": "proceedings-article",
      "title": [
        "The Metacognitive Demands and Opportunities of Generative AI"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-24",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2024,
            5,
            11
          ]
        ]
      },
      "authors": [
        {
          "given": "Lev",
          "family": "Tankelevitch"
        },
        {
          "given": "Viktor",
          "family": "Kewenig"
        },
        {
          "given": "Auste",
          "family": "Simkute"
        },
        {
          "given": "Ava Elizabeth",
          "family": "Scott"
        },
        {
          "given": "Advait",
          "family": "Sarkar"
        },
        {
          "given": "Abigail",
          "family": "Sellen"
        },
        {
          "given": "Sean",
          "family": "Rintel"
        }
      ]
    },
    "shneiderman1997direct": {
      "DOI": "10.1145/267505.267514",
      "type": "journal-article",
      "title": [
        "Direct manipulation vs. interface agents"
      ],
      "subtitle": [],
      "container-title": [
        "Interactions"
      ],
      "volume": "4",
      "issue": "6",
      "page": "42-61",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            1997,
            11
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            1997,
            11
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            1997,
            11
          ]
        ]
      },
      "authors": [
        {
          "given": "Ben",
          "family": "Shneiderman"
        },
        {
          "given": "Pattie",
          "family": "Maes"
        }
      ]
    },
    "honeycutt2020feedback": {
      "DOI": "10.1609/hcomp.v8i1.7464",
      "type": "journal-article",
      "title": [
        "Soliciting Human-in-the-Loop User Feedback for Interactive Machine Learning Reduces User Trust and Impressions of Model Accuracy"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the AAAI Conference on Human Computation and Crowdsourcing"
      ],
      "volume": "8",
      "issue": null,
      "page": "63-72",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2020,
            10,
            1
          ]
        ]
      },
      "published-print": null,
      "published-online": {
        "date-parts": [
          [
            2020,
            10,
            1
          ]
        ]
      },
      "authors": [
        {
          "given": "Donald",
          "family": "Honeycutt"
        },
        {
          "given": "Mahsan",
          "family": "Nourani"
        },
        {
          "given": "Eric",
          "family": "Ragan"
        }
      ]
    },
    "luo2019codesigning": {
      "DOI": "10.1145/3290605.3300822",
      "type": "proceedings-article",
      "title": [
        "Co-Designing Food Trackers with Dietitians"
      ],
      "subtitle": [
        "Identifying Design Opportunities for Food Tracker Customization"
      ],
      "container-title": [
        "Proceedings of the 2019 CHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "1-13",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2019,
            5,
            2
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2019,
            5,
            2
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2019,
            5,
            2
          ]
        ]
      },
      "authors": [
        {
          "given": "Yuhan",
          "family": "Luo"
        },
        {
          "given": "Peiyi",
          "family": "Liu"
        },
        {
          "given": "Eun Kyoung",
          "family": "Choe"
        }
      ]
    },
    "winkler2014permutation": {
      "DOI": "10.1016/j.neuroimage.2014.01.060",
      "type": "journal-article",
      "title": [
        "Permutation inference for the general linear model"
      ],
      "subtitle": [],
      "container-title": [
        "NeuroImage"
      ],
      "volume": "92",
      "issue": null,
      "page": "381-397",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2014,
            5
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2014,
            5
          ]
        ]
      },
      "published-online": null,
      "authors": [
        {
          "given": "Anderson M.",
          "family": "Winkler"
        },
        {
          "given": "Gerard R.",
          "family": "Ridgway"
        },
        {
          "given": "Matthew A.",
          "family": "Webster"
        },
        {
          "given": "Stephen M.",
          "family": "Smith"
        },
        {
          "given": "Thomas E.",
          "family": "Nichols"
        }
      ]
    },
    "yan2025dietai24": {
      "DOI": "10.1038/s43856-025-01159-0",
      "type": "journal-article",
      "title": [
        "DietAI24 as a framework for comprehensive nutrition estimation using multimodal large language models"
      ],
      "subtitle": [],
      "container-title": [
        "Communications Medicine"
      ],
      "volume": "5",
      "issue": "1",
      "page": null,
      "article-number": "458",
      "published": {
        "date-parts": [
          [
            2025,
            11,
            5
          ]
        ]
      },
      "published-print": null,
      "published-online": {
        "date-parts": [
          [
            2025,
            11,
            5
          ]
        ]
      },
      "authors": [
        {
          "given": "Runze",
          "family": "Yan"
        },
        {
          "given": "Hanqi",
          "family": "Luo"
        },
        {
          "given": "Jiaying",
          "family": "Lu"
        },
        {
          "given": "Darren",
          "family": "Liu"
        },
        {
          "given": "Hannah",
          "family": "Posluszny"
        },
        {
          "given": "Mehak Preet",
          "family": "Dhaliwal"
        },
        {
          "given": "Janice",
          "family": "MacLeod"
        },
        {
          "given": "Yao",
          "family": "Qin"
        },
        {
          "given": "Carl",
          "family": "Yang"
        },
        {
          "given": "Terry J.",
          "family": "Hartman"
        },
        {
          "given": "Xiao",
          "family": "Hu"
        }
      ]
    },
    "green2013postediting": {
      "DOI": "10.1145/2470654.2470718",
      "type": "proceedings-article",
      "title": [
        "The efficacy of human post-editing for language translation"
      ],
      "subtitle": [],
      "container-title": [
        "Proceedings of the SIGCHI Conference on Human Factors in Computing Systems"
      ],
      "volume": null,
      "issue": null,
      "page": "439-448",
      "article-number": null,
      "published": {
        "date-parts": [
          [
            2013,
            4,
            27
          ]
        ]
      },
      "published-print": {
        "date-parts": [
          [
            2013,
            4,
            27
          ]
        ]
      },
      "published-online": {
        "date-parts": [
          [
            2013,
            4,
            27
          ]
        ]
      },
      "authors": [
        {
          "given": "Spence",
          "family": "Green"
        },
        {
          "given": "Jeffrey",
          "family": "Heer"
        },
        {
          "given": "Christopher D.",
          "family": "Manning"
        }
      ]
    }
  }
}


==> figures/results_source/results_data.json <==
{
  "sources": [
    {
      "file": "Paper_aligned_survey_results.xlsx",
      "sha256": "adbe41e27eb21f4e0cd39793244f811acbae780970e3321637525206a29ec9d8"
    },
    {
      "file": "Behavioral_results_reference.xlsx",
      "sha256": "eb3d4e707d1253a831def06df5ee47c813e2f32c135ccdf77322ff7238007ca8"
    },
    {
      "file": "bar_graph_results_and_pvalues.xlsx",
      "sha256": "70ab81b27b233f00aaddc453b458a5496bdf39abd46eabcaa3167023bbd81c61"
    }
  ],
  "survey": {
    "Workload composite": {
      "n": 30,
      "mean": [
        37.83333333333334,
        55.166666666666664
      ],
      "sd": [
        15.660123358439185,
        18.021645138182866
      ],
      "p": 0.0002235950950656962,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A6:Y6"
    },
    "Ease": {
      "n": 30,
      "mean": [
        3.6666666666666665,
        2.933333333333333
      ],
      "sd": [
        1.0283342182227606,
        1.0482607379429243
      ],
      "p": 0.020276498478674743,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A7:Y7"
    },
    "Confidence in accuracy": {
      "n": 30,
      "mean": [
        3.7666666666666666,
        2.7666666666666666
      ],
      "sd": [
        0.8976341829703133,
        0.8172001541568767
      ],
      "p": 0.0005166229399341069,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A8:Y8"
    },
    "Perceived control": {
      "n": 30,
      "mean": [
        3.8666666666666667,
        2.966666666666667
      ],
      "sd": [
        0.9371024061116425,
        1.0333518722845685
      ],
      "p": 0.00518588117342723,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A9:Y9"
    },
    "Trust in final records": {
      "n": 30,
      "mean": [
        3.933333333333333,
        3
      ],
      "sd": [
        0.9071871393197362,
        0.8304547985373997
      ],
      "p": 0.0005166229399341069,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A10:Y10"
    },
    "Intended everyday use": {
      "n": 30,
      "mean": [
        3.6333333333333333,
        2.433333333333333
      ],
      "sd": [
        1.217213701616236,
        1.1351236704106016
      ],
      "p": 0.0005166229399341069,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A11:Y11"
    },
    "Mental demand": {
      "n": 30,
      "mean": [
        40.333333333333336,
        60
      ],
      "sd": [
        19.561280074701646,
        22.43765308275509
      ],
      "p": 0.005213584906871544,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A12:Y12"
    },
    "Physical demand": {
      "n": 30,
      "mean": [
        34,
        52.333333333333336
      ],
      "sd": [
        19.93091516489759,
        25.553639774934737
      ],
      "p": 0.005213584906871544,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A13:Y13"
    },
    "Temporal demand": {
      "n": 30,
      "mean": [
        36.666666666666664,
        53
      ],
      "sd": [
        20.56668436445521,
        23.946780072946527
      ],
      "p": 0.010332090886032829,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A14:Y14"
    },
    "Performance burden": {
      "n": 30,
      "mean": [
        45,
        48.333333333333336
      ],
      "sd": [
        24.60025231157403,
        21.9848432637882
      ],
      "p": 0.4980730261422138,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A15:Y15"
    },
    "Effort": {
      "n": 30,
      "mean": [
        36,
        60
      ],
      "sd": [
        19.226418606016907,
        23.341542070028204
      ],
      "p": 0.0011318204401200586,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A16:Y16"
    },
    "Frustration": {
      "n": 30,
      "mean": [
        35,
        57.333333333333336
      ],
      "sd": [
        22.705004765014042,
        22.732831086237415
      ],
      "p": 0.0011318204401200586,
      "source": "Paper_aligned_survey_results.xlsx / Numeric data!A17:Y17"
    }
  },
  "behavior": {
    "time": {
      "n": 22,
      "mean": [
        251.04545454545453,
        317.77272727272725
      ],
      "sd": [
        71.84671333088394,
        92.32960203128472
      ],
      "p": 0.00015526269238025573,
      "source": "Behavioral_results_reference.xlsx / Paper results!B7:B27"
    },
    "taps": {
      "n": 22,
      "mean": [
        21.363636363636363,
        43.68181818181818
      ],
      "sd": [
        11.76170320734469,
        11.411716467178492
      ],
      "p": 7.95440990295835e-05,
      "source": "Behavioral_results_reference.xlsx / Paper results!C7:C27"
    }
  },
  "preference": {
    "Overall preference": {
      "n": 30,
      "count": [
        27,
        2,
        1
      ],
      "mean": [
        90.0,
        6.666666666666667,
        3.3333333333333335
      ],
      "lower": [
        74.37891742081591,
        1.8477023791270377,
        0.5908590381612442
      ],
      "upper": [
        96.54001112526657,
        21.323458362616922,
        16.670390991409175
      ],
      "source": "Paper_aligned_survey_results.xlsx / Preferences!A7:G9"
    },
    "Easier to use": {
      "n": 30,
      "count": [
        25,
        3,
        2
      ],
      "mean": [
        83.33333333333334,
        10.0,
        6.666666666666667
      ],
      "lower": [
        66.43564949358395,
        3.4599888747334178,
        1.8477023791270377
      ],
      "upper": [
        92.66345762815145,
        25.62108257918408,
        21.323458362616922
      ],
      "source": "Paper_aligned_survey_results.xlsx / Preferences!A10:G12"
    }
  },
  "accuracy": {
    "Energy": {
      "n": 10,
      "mean": [
        72.11689595959596,
        102.83642113442113
      ],
      "sd": [
        57.86952738158921,
        75.33699113412297
      ],
      "p": 0.03125,
      "unit": "kcal",
      "source": "bar_graph_results_and_pvalues.xlsx / Results!A8:J8"
    },
    "Protein": {
      "n": 10,
      "mean": [
        6.7835919191919185,
        6.32092082128982
      ],
      "sd": [
        6.643101279208058,
        6.283628594719348
      ],
      "p": 1,
      "unit": "g",
      "source": "bar_graph_results_and_pvalues.xlsx / Results!A9:J9"
    },
    "Carbohydrate": {
      "n": 10,
      "mean": [
        11.688282439393939,
        11.902664783383283
      ],
      "sd": [
        18.721589860967022,
        15.551934782903189
      ],
      "p": 1,
      "unit": "g",
      "source": "bar_graph_results_and_pvalues.xlsx / Results!A10:J10"
    },
    "Fat": {
      "n": 10,
      "mean": [
        5.6553666666666675,
        6.963227854367856
      ],
      "sd": [
        4.689642621254754,
        5.775683756473713
      ],
      "p": 1,
      "unit": "g",
      "source": "bar_graph_results_and_pvalues.xlsx / Results!A11:J11"
    }
  },
  "notes": [
    "Condition order: Collaborative, Manual; preference adds No difference.",
    "Behavioral labels follow requested wording. Source measures are condition-level total usage time and recorded clicks; timing boundaries and tap coding are unverified.",
    "Accuracy preserves the 2026-09-09 paper comparison (202 entries), not the different revised-ground-truth extracts.",
    "Error bars are full +/- 1 sample SD except preference (pointwise Wilson 95% CI). Negative lower SD endpoints in carbohydrate are retained; they do not represent negative errors."
  ]
}

